Estimation of Soiling Losses in Unlabeled PV Data

We provide a methodology for estimating the losses due to soiling for photovoltaic (PV) systems. We focus this work on estimating the losses from historical power production data that are unlabeled, i.e. power measurements with time stamps, but no other information such as site configuration or meteorological data. We present a validation of this approach on a small fleet of typical rooftop PV systems. The proposed method differs from prior work in that the construction of a performance index is not required to analyze soiling loss. This approach is appropriate for analyzing the soiling losses in field production data from fleets of distributed rooftop systems and is highly automatic, allowing for scaling to large fleets of heterogeneous PV systems.

==> data/synthetic_soiling_study_10yr_20220524.csv <==
,run,name,mae-r,mae-d,mae-sr,rmse-r,rmse-d,rmse-sr
0,0,normal,0.007033456971869037,0.002494282398400856,0.0003561101572168464,0.011849669575511857,0.012367758091867607,0.000667889312569696
1,0,"M Soil, H season",0.004365402696220414,0.0009186627685518234,0.0002826791864628564,0.006130314656567069,0.004078739302738924,0.00037478269375040244
2,0,"M Soil, H noise",0.005139296960717621,0.0009489349584555057,0.0002863859546424411,0.007097415489822473,0.0038323575680202344,0.000374171285973643
3,0,Seasonal cleaning,0.004990860759170042,0.0008708216697733992,0.00021264780552371533,0.006527945433310462,0.004194761811905291,0.00028568121139464775
4,0,L/M Soil (.0005),0.00376802100614344,0.0005129157528324267,0.00020878732035959046,0.005236463317497607,0.002113132680232075,0.00024890310818983727
5,0,Low Soil (.0001),0.0013599750203070774,0.00011028311244301863,5.269846088079809e-05,0.001933694543651239,0.0005282797832956891,5.863964528865512e-05
6,1,normal,0.005901182527833486,0.0027262640346322987,0.0003546281478810339,0.010733130850756325,0.012117355900391211,0.0006199311519083483
7,1,"M Soil, H season",0.0036827234398424994,0.0009308645618768235,0.00023120916025069652,0.005465115028890736,0.004074074001138838,0.0003214547440551297
8,1,"M Soil, H noise",0.007004735259543317,0.0010131006101660074,0.0003529388941593317,0.009505487840177088,0.004139232163371462,0.00045554914725731666
9,1,Seasonal cleaning,0.0064893278775033985,0.0008660912092425016,0.00021488131143795623,0.008142319389676772,0.0045603879018221195,0.0002957477586706305
10,1,L/M Soil (.0005),0.0034528894291598793,0.0005054073880310608,0.00016297592169904013,0.004767202341246675,0.0022968829695338843,0.00020750377403458677
11,1,Low Soil (.0001),0.0010721346675788936,9.338799452369779e-05,4.455240466687831e-05,0.001559921648576945,0.0004051159585709325,5.048757069176322e-05
12,2,normal,0.006396654056122066,0.0026149792565519176,0.0003919496271642574,0.011044515924725024,0.01221601239919913,0.0006765964521708534
13,2,"M Soil, H season",0.004197572582266204,0.0010060562641731308,0.00022145482374608824,0.006118260530436483,0.004716410514667898,0.0003219235536449709
14,2,"M Soil, H noise",0.0050232328051204225,0.000907091003418061,0.0002600348820955237,0.00706744961784121,0.004166019150293506,0.00033396715661369424
15,2,Seasonal cleaning,0.0056325927382673766,0.0008862042727615498,0.0001867791372187775,0.007318674935929758,0.0047795920243566695,0.00026459635372007756
16,2,L/M Soil (.0005),0.0034720777985977154,0.0005103851175313949,0.0001297195383334849,0.004788708550198288,0.0024911736482804148,0.00016958346593793651
17,2,Low Soil (.0001),0.0010687026031415033,8.965493404183433e-05,4.383515599238929e-05,0.0015432218792229865,0.0004201133910012975,5.02169698769407e-05
18,3,normal,0.0065513990214353815,0.0024806970032464136,0.0004077506173827781,0.011406579127091115,0.012361075769110733,0.0006979030933315612
19,3,"M Soil, H season",0.00408573563630316,0.0008986788905313595,0.00022751231067662044,0.005846191463936882,0.004064990514258182,0.000310316141406559
20,3,"M Soil, H noise",0.005309847752806189,0.0009964221301708375,0.000311766127352787,0.007523917888560789,0.004362426843042808,0.00043054344609729525
21,3,Seasonal cleaning,0.00522709001165082,0.000888000567392068,0.0001910891899670004,0.006800179344044412,0.004573065568142213,0.00026452609126992554
22,3,L/M Soil (.0005),0.0027274215102208693,0.00041308661603193776,0.00012710744456200115,0.004047723753938226,0.0020262531650167824,0.00017358921653939168
23,3,Low Soil (.0001),0.0010621824206650304,8.872916621011845e-05,3.642480688310888e-05,0.0013754200791117463,0.0003991800273924614,4.3300226523716155e-05
24,4,normal,0.007325209886267991,0.0027239437432621276,0.00037786105926559857,0.01131807117243625,0.011737552766738654,0.0006747253540843028
25,4,"M Soil, H season",0.0036613208385007125,0.0008981336267302357,0.00017430851602056975,0.005784128345976417,0.004356589487660493,0.00027681800557972073
26,4,"M Soil, H noise",0.005539021245172166,0.0010058223904642475,0.0002786642682663335,0.007831487167304196,0.00483480252086962,0.00037392937375731796
27,4,Seasonal cleaning,0.005370285728755858,0.0008846487018129731,0.00022797453764986369,0.00710849998916739,0.0041227166729898325,0.0002956021792516065
28,4,L/M Soil (.0005),0.0028902222971666906,0.000440637946590242,0.00014418989896496125,0.00426135310170419,0.002073618128632944,0.00019571902374988817
29,4,Low Soil (.0001),0.001218583118985153,9.245834672432956e-05,4.7196463731814796e-05,0.001878882645006146,0.0004429073210993156,5.265347727021924e-05
30,5,normal,0.00628653916037296,0.002518117913661146,0.00040278877353332475,0.010492114230809094,0.011035816308254062,0.0007039745943655587
31,5,"M Soil, H season",0.004643103038087003,0.0009274996577849475,0.00030447091890976576,0.006406806092177696,0.004111375111987149,0.0004078833112712062
32,5,"M Soil, H noise",0.00525457945822636,0.0010155287317857406,0.0002783699209464939,0.007494109844424205,0.0042060809781014575,0.0003773908924604898
33,5,Seasonal cleaning,0.005360902384854684,0.0009047484732016267,0.00019217451589372456,0.007045664656865065,0.004244969314399168,0.0002571062341116432
34,5,L/M Soil (.0005),0.003045501118104339,0.00043480956843440456,0.00016320254966892497,0.004271541503692784,0.0019317855561942737,0.00020631295558535474
35,5,Low Soil (.0001),0.0009788725521989324,9.231075985646004e-05,4.2190753958063e-05,0.0014201783935583567,0.0004056086162986838,5.1216653418668164e-05
36,6,normal,0.006825069168115619,0.0023584571008502192,0.00037696298708902656,0.012126736523083085,0.013394615719408042,0.000624103842796695
37,6,"M Soil, H season",0.0043293503969662975,0.0009739392962688703,0.00018409904686823064,0.006376266401455901,0.004517315981239041,0.00028228964112073486
38,6,"M Soil, H noise",0.0063436299344775005,0.001035145677977396,0.00031473392962169704,0.008697083882375424,0.004313807590416477,0.0004333291161506771
39,6,Seasonal cleaning,0.004946813338843621,0.0008859386248466456,0.0002286796488935784,0.006646353516995703,0.004214824251896208,0.0002935234806145359
40,6,L/M Soil (.0005),0.0031210903445355455,0.0004460802027930314,0.00016200463019896055,0.00419367255664537,0.0019235217245331475,0.00020489807856341358
41,6,Low Soil (.0001),0.0009759612834551096,8.590778544176892e-05,4.2390797420971423e-05,0.001408872567478982,0.00040619728845381066,5.304715825172119e-05
42,7,normal,0.00728370445882061,0.0025383407240578033,0.00039690161786352875,0.012391136589353782,0.013328718222126407,0.000696391050462297
43,7,"M Soil, H season",0.00390860871274642,0.0009589335607313821,0.0002641059995163445,0.005726738719730674,0.004304017638023302,0.0003507900067331483
44,7,"M Soil, H noise",0.005210958029533871,0.0010004263073957486,0.00026985978635573645,0.007340016963763492,0.004486763559245905,0.0003656133600072465
45,7,Seasonal cleaning,0.005182420122064431,0.0008883568691286191,0.00020687118717773172,0.0068828077339980415,0.00431469232876934,0.0002808071070970482
46,7,L/M Soil (.0005),0.002860814207519133,0.0004213951314617704,0.00015562532397344418,0.004196804927769061,0.0017910849511739307,0.0002119649355304768
47,7,Low Soil (.0001),0.0012404286549690246,0.00010453979437853341,4.6252775486793504e-05,0.001765300043007032,0.00048475376062762175,5.5061193800443074e-05
48,8,normal,0.007145506644415996,0.0025142692764588827,0.0004090366501472924,0.011087871815201048,0.01115640074380522,0.0006929166508329656
49,8,"M Soil, H season",0.004237613763805708,0.0008975704573326177,0.00022855132227028672,0.0058257575458141465,0.0038628350392514352,0.00033631194669643636
50,8,"M Soil, H noise",0.004636678465105224,0.000871810831449337,0.0003231900937814959,0.006664248473865079,0.003530002660992243,0.0004292739197320581
51,8,Seasonal cleaning,0.004922253884594502,0.0008815316104939264,0.000204632958757921,0.006763321813791797,0.004529040921284353,0.0002724782425734997
52,8,L/M Soil (.0005),0.0028934554398330884,0.0004276063057416407,0.0001364606812738665,0.004085810057760302,0.0019191785374984014,0.00018193037493843025
53,8,Low Soil (.0001),0.0011782140206864355,0.00010159924505503849,4.7438536504047645e-05,0.0017072030513882854,0.00043673434208197346,5.306231895775341e-05
54,9,normal,0.007395312496948982,0.002764753170300098,0.0003426845789686559,0.013323612250296553,0.01498605514167039,0.0005904522531951978
55,9,"M Soil, H season",0.003906664920236119,0.0008195445452046123,0.00022119070162547982,0.005626486849434656,0.003520197032173573,0.00032716974995038243
56,9,"M Soil, H noise",0.005762820895651684,0.0010625405513329147,0.000316395534585996,0.008063066616050284,0.004448249062415262,0.0004014053434154822
57,9,Seasonal cleaning,0.006335026750212032,0.0009042746180383953,0.00024296033963092477,0.007879956242335326,0.0041689795849947624,0.00030911094940306335
58,9,L/M Soil (.0005),0.0030235071169058265,0.00048068110362635354,0.00015258071617432176,0.004433694949940805,0.0022304156221143218,0.00021211556897652654
59,9,Low Soil (.0001),0.0011667167339898278,9.495411432696811e-05,4.065294370046152e-05,0.0016699637841503256,0.00044279644809090815,4.687897124504832e-05

